Rapid Particle Acceleration due to Recollimation Shocks and Turbulent Magnetic Fields in Injected Jets with Helical Magnetic Fields

One of the key questions in the study of relativistic jets is how magnetic reconnection occurs and whether it can effectively accelerate electrons in the jet. We performed 3D particle-in-cell (PIC) simulations of a relativistic electron-proton jet of relatively large radius that carries a helical magnetic field. We focussed our investigation on the interaction between the jet and the ambient plasma and explore how the helical magnetic field affects the excitation of kinetic instabilities such as the Weibel instability (WI), the kinetic Kelvin-Helmholtz instability (kKHI), and the mushroom instability (MI). In our simulations these kinetic instabilities are indeed excited, and particles are accelerated. At the linear stage we observe recollimation shocks near the center of the jet. As the electron-proton jet evolves into the deep nonlinear stage, the helical magnetic field becomes untangled due to reconnection-like phenomena, and electrons are repeatedly accelerated as they encounter magnetic-reconnection events in the turbulent magnetic field.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
